Show Me More Details: Discovering Hierarchies of Procedures from Semi-structured Web Data

Procedures are inherently hierarchical. To "make videos", one may need to "purchase a camera", which in turn may require one to "set a budget". While such hierarchical knowledge is critical for reasoning about complex procedures, most existing work has treated procedures as shallow structures without modeling the parent-child relation. In this work, we attempt to construct an open-domain hierarchical knowledge-base (KB) of procedures based on wikiHow, a website containing more than 110k instructional articles, each documenting the steps to carry out a complex procedure. To this end, we develop a simple and efficient method that links steps (e.g., "purchase a camera") in an article to other articles with similar goals (e.g., "how to choose a camera"), recursively constructing the KB. Our method significantly outperforms several strong baselines according to automatic evaluation, human judgment, and application to downstream tasks such as instructional video retrieval. A demo with partial data can be found at https://wikihow-hierarchy.github.io. The code and the data are at https://github.com/shuyanzhou/wikihow_hierarchy.

==> reassignment_request.txt <==
Reviewer/Editor Reassignment Request
If this is a resubmission and you think that a reviewer or action editor last time was not qualified to review the paper, please add the reviewer ID (comma-separated for multiple ones) to this box. Add 'AE' for the action editor. This option should be used sparingly, so please only request this in relatively clear circumstances.

WR7c, dEp1

Reviewer/Editor Reassignment Justification
Please justify the reassignment request below. Reasons may include clear lack of expertise in the area or dismissing the work without any concrete comments regarding correctness of the results or argumentation, limited perceived impact of the methods or findings, lack of clarity in exposition, or other valid criticisms. It is up to the discretion of the action editors or editors in chief regarding whether to heed these requests.

Reviewer WR7c does not seem to have an adequate understanding of our work. Their summary that ``the step embeddings are enriched with the topk goals from step 1'' and that ``a new dataset (Video Retrieval) might be useful for future research'' are wrong as we have not done either of those. Their only criticism in a very brief review is the ``lack of novelty in the technique''. 

Reviewer dEp1's only criticism is on the lack of novelty of one step in our pipeline similar to paraphrase detection. They dismiss the main contributions of our work (proposed knowledge-base, experimental results, intrinsic and extrinsic evaluations, etc.) without any concrete comments.
